Machine Learning Guidance and Proof Certification for Connection Tableaux

Connection calculi allow for very compact implementations of goal-directed proof search. We give an overview of our work related to connection tableaux calculi: First, we show optimised functional implementations of clausal and nonclausal proof search, including a consistent Skolemisation procedure for machine learning. Then, we show two guidance methods based on machine learning, namely reordering of proof steps with Naive Bayesian probablities, and expansion of a proof search tree with Monte Carlo Tree Search. Finally, we give a translation of connection proofs to LK, enabling proof certification and automatic proof search in interactive theorem provers.

==> tikz/mizar_histogram.txt <==
1 2026
2 567
3 193
4 145
5 109
6 65
7 62
8 64
9 37
10 34
11 41
12 30
13 23
14 26
15 24
16 10
17 17
18 10
19 10
20 13
21 11
22 7
23 9
24 7
25 14
26 9
27 7
28 5
29 8
30 9
31 5
32 8
33 5
34 4
35 2
36 2
37 3
38 4
39 2
40 3
41 3
42 1
43 1
44 3
45 1
46 1
47 3
48 4
49 3
50 1
51 4
52 4
53 3
54 2
55 1
56 2
58 1
59 2
60 2
61 1
63 1
64 4
65 3
66 2
68 1
69 1
70 1
72 2
74 1
79 1
80 1
82 1
83 2
86 1
87 2
94 1
96 1
98 1
99 2
100 1
103 1
105 1
106 1
109 1
112 1
114 1
118 1
120 1
121 1
122 1
123 1
125 1
128 1
130 2
133 1
137 1
139 1
141 2
144 1
161 1
162 1
165 1
171 1
172 1
177 1
180 2
186 2
194 1
198 1
203 2
206 1
207 1
213 1
214 1
225 1
267 1
282 1
324 1
333 1
368 1
394 1
411 1
416 1
462 1
464 1
486 1
502 1
525 1
529 1
539 1
544 1
549 1
572 1
574 1
633 1
645 1
648 1
845 1
850 1
1124 1
1156 1
1193 1
1342 1
1569 1
3201 1

